Evolution of Low- and Intermediate-Mass Stars with [Fe/H] <= -2.5

We present extensive sets of stellar models for 0.8-9.0Msun in mass and -5 <= [Fe/H] <= -2 and Z = 0 in metallicity. The present work focuses on the evolutionary characteristics of hydrogen mixing into the He-flash convective zones during the core and shell He flashes which occurs for the models with [Fe/H] <~ -2.5. Evolution is followed from the zero age MS to the TPAGB phase including the hydrogen engulfment by the He-flash convection during the RGB or AGB phase. There exist various types of mixing episodes of how the H mixing sets in and how it affects the final abundances at the surface. In particular, we find H ingestion events without dredge-ups that enables repeated neutron-capture nucleosynthesis in the He flash convective zones with 13 C(a,n)16 O as neutron source. For Z = 0, the mixing and dredge-up processes vary with the initial mass, which results in different final abundances in the surface. We investigate the occurrence of these events for various initial mass and metallicity to find the metallicity dependence for the He-flash driven deep mixing (He-FDDM) and also for the third dredge-up (TDU) events. In our models, we find He-FDDM for M <= 3Msun for Z = 0 and for M <~ 2Msun for -5 <~ [Fe/H] <~ -3. On the other hand, the occurrence of the TDU is limited to the mass range of ~1.5Msun to ~5Msun for [Fe/H] = -3, which narrows with decreasing metallicity. The paper also discusses the implications of the results of model computations for observations. We compared the abundance pattern of CNO abundances with observed metal-poor stars. The origins of most iron-deficient stars are discussed by assuming that these stars are affected by binary mass transfer. We also point out the existence of a blue horizontal branch for -4 <~ [Fe/H] <~ -2.5.

==> response.txt <==
Dear Editor,

Thank you for sending the reviewer's report of the paper
MN-09-1671-MJ.R1 entitled
"Evolution of Low- and Intermediate-Mass Stars with [Fe/H] <= −2.5".

We revised the manuscript according the referee's suggestion.
Please find a response to the reviewer attached below.

We hope that our paper has been improved enough to be accepted
for the publication in Monthly Notices of the Royal Astronomical Society.

Sincerely yours,
Takuma Suda

--------------------
Reply (starting with ":::>") to Reviewer's Comments (quated by ">"):

Reviewer's Comments:

> The paper is much improved but there are still many corrections that
> need to be made.  Below are listed corrections required to bring the
> scientific content to an acceptable level, along with an incomplete
> list of corrections to the English.  When these corrections have been
> made, the paper can be accepted by the journal, but someone at the
> journal will need to go through the paper to further improve the
> English.

:::> We have revised the manuscript in line with the referee's suggestion.
     In addition, the manuscript has been carefully reviewed again to
     improved the quality of the paper. In this revision, we fixed and
     improved expressions in English and removed redundant discussion.

     We attached a separate PDF file that highlight the not so minor
     changes made in the manuscript using bold fonts. In the following,
     we list all the reply to the referee's comments and questions.


> Abstract, line 1: model => models

:::> fixed according to the referee's suggestion.


> Abstract, l.10: heilum => helium

:::> fixed according to the referee's suggestion.


> Section 1, Paragraph 3, l.12: propose the => propose a

:::> fixed according to the referee's suggestion.


> S.3, P.2, l.11: where => to which

:::> fixed according to the referee's suggestion.


> S.3, P.2, l.12: omit "towards the hydrogen burning shell"

:::> fixed according to the referee's suggestion.


> S.3, P.3, l.10: Add a sentence explaining why you do not find
> the exact lower limit. 

:::> I added the following statement after the sentence that
     the referee pointed out.

"Especially, for the models in the mass range near the boundary,
 the core mass is so small after the He-FDDM-A that it will take
 many pulses for the core mass to increase sufficiently for the
 TDU events, as discussed later, and hence, whether the TDU occurs
 or not will depend on the efficiency of mass loss."


> S.3, P.4. l.3: s-process by => the s-process in the

:::> fixed according to the referee's suggestion.


> S.3, P.4. l.5: stars => stars which show

:::> fixed according to the referee's suggestion.


> S.3, P.4. l.10: 
> s-process does not take place or inefficient in =>
> the s-process does not take place or is inefficient in the

:::> fixed according to the referee's suggestion.


> Fig.1 caption, l.7:  It seems inconsistent to have a black
> dashed line showing the lower limit while at the same time
> saying that the lower limit is poorly defined and is represented
> by a grey region.  The dashed black line for the lower limit 
> should be removed.

:::> We removed the black dashed line for the lower limit.


> Tab.1, footnote e: of => of the

:::> fixed according to the referee's suggestion.


> S.3.1, l.-9: 
> we refer to the cases of weak mixing at the RGB where =>
> we note that there are cases of weak mixing at the RGB so
> that the

:::> fixed according to the referee's suggestion.


> S.3.2., l.4: 
> cause the flashes by hydrogen burning and eventually drives the =>
> cause hydrogen burning flashes which eventually drive

:::> fixed according to the referee's suggestion.


> S.3.2., l.8: zones, which => zones but they

:::> fixed according to the referee's suggestion.


> S.3.2, P.2, l.3: at the beginning of => near the beginning of the

:::> fixed according to the referee's suggestion.


> S.3.2, P.2, l.9: of 3 => of the 3

:::> fixed according to the referee's suggestion.


> S.3.2, P.3, l.11: remove "the shell of"

:::> fixed according to the referee's suggestion.


> S.3.2, P.4, l.4: what do you mean by "the former hydrogen flash
> convection"?  
> "for the previous (4th) pulse"?

:::> No, it is "the convective zone driven by hydrogen flash".
     I replaced the phrase with the following sentence.
 
"The mass dredged up by the surface convection is 7.89x10^-3 Msun,
 which is almost all the mass involved in the convective zone
 driven by hydrogen flash."

> Fig. 6 caption, l.2: AGB => TPAGB

:::> fixed according to the referee's suggestion.


> S.3.2, P.10, l.1: We confirmed => We have encountered

:::> fixed according to the referee's suggestion.


> S.3.2, P.10, l.2: The first one => The first type

:::> fixed according to the referee's suggestion.


> S.3.2, P.11, l.1: case => type

:::> fixed according to the referee's suggestion.


> S.3.2, P.10, l.11: "which includes ... initially." =>
"initially only at X <~10^-5."

:::> fixed according to the referee's suggestion.


> S.3.2, P.10, l.12: I can not understand what the sentence
> beginning "The convective instability ..." means. Omit it?

:::> We omitted this sentence.


> S.3.2, P.10, l.15: much larger => large

:::> fixed according to the referee's suggestion.


> S.3.2, P.10, l.16: I suggest omitting the sentence "The
> situation...".  It makes a difficult read extremely difficult.

:::> We moved the sentence to the end of this paragraph
     (P.9 in the revised version) and revised as follows:

"Note that this type of convective instability is driven
by the same mechanism as the He-H flash in low-mass Pop.~III
stars caused by the strong temperature dependence of
triple-$\alpha$ reaction rates (Fujimoto et al. 1990, Suda et al. 2007a)."

> S.3.2, P.10, l.21: forms the => forms an

:::> fixed according to the referee's suggestion.


> S.3.2, P.10, l.25: omit "rich tail"

:::> fixed according to the referee's suggestion.


> S.3.2, P.11, l.2: appears by => is caused by

:::> fixed according to the referee's suggestion.


> S.3.2, P.11, l.-1: by => at

:::> fixed according to the referee's suggestion.


> S.3.3, l.1: the helium flash convection never touches the 
> hydrogen-containing layer, which is designated by open 
> triangles in Fig.1 => 
> which are designated by open triangles in Fig.1, the helium flash 
> convection never touches the hydrogen-containing layer

:::> fixed according to the referee's suggestion.


> S.3.3, P.2, l.12: pulsating => pulsing

:::> fixed according to the referee's suggestion.


> S.4.1, P.2, l.7: each other. We encounter the =>
> the mass in the fiducial model. We encounter

:::> fixed according to the referee's suggestion.


> S.4.1, P.4, l.2: role in considering the origin of =>
> role when considering the origin of the

:::> fixed according to the referee's suggestion.


> S.4.1, P.4, l.8: still => still an

:::> fixed according to the referee's suggestion.


> S.4.1, P.4, l.10: find => understand

:::> fixed according to the referee's suggestion.


> S.4.1, P.4, l.14 and l.15: the difference => a difference

:::> fixed according to the referee's suggestion.


> S.4.1, P.4, l.15: scheme => schemes

:::> fixed according to the referee's suggestion.


> S. 4.2, P.1 and Table 4: Results from Siess et al and CL08
> should be included in Table 4 - the idea is to see how
> varied the results of different authors are.  Both Siess et al 
> and CL08 give suitable surface abundance values in tables.
> Some of their results are referred to in the text.

:::> We included the data by Siess et al. and CL08 into Table 4.

> S. 4.2, P.2, l.7: than => compared to

:::> fixed according to the referee's suggestion.


> S. 4.2, P.2, l.12: due to => by

:::> fixed according to the referee's suggestion.


> S. 4.2, P.2, l.14: Surely "because of the small carbon abundance"
> is not the explanation.  After all, both cases start with 12C and
> end up with 16O.  Isn't the explanation something to do with the
> reaction rates for the two paths?

:::> Yes, that is what we want to say. We revised the sentences as follows.

"Accordingly, for the He-FDDM-R and the He-FDDM-A in low-mass stars,
 more than an order of magnitude differences arise because of an inefficient
 oxygen production by 12C(a,g) at small carbon abundance in the
 helium flash convective zone."

> S. 4.2, P.3, l.9: convections => convection

:::> fixed according to the referee's suggestion.


> S. 4.2, P.3, l.-2:  I do not understand what you are trying
> to say in the sentence beginning "On the other hand...".
> The previous sentence has said your results agree with others.
> "On the other hand" suggests a non-agreement in the context
> of the sentence.  Yet you say you are "consistent" with Iwamoto.

:::> We revised the senteces to emphasize the agreement and discrepancy
     compared with others. The revised sentences are as follows:

"As for the mass boundary of He-FDDM-A, our result presented in Fig.1
 is similar to, though slightly larger than, the results both by CL08
 (M <= 2 Msun for [Fe/H] = -4 and M <= 3 Msun for [Fe/H] <= -5)
 and by LST09 (M <= 2 Msun for [Fe/H] <= -4), as well as to that of FII00.
 On the other hand, our mass and metallicity threshoulds for He-FDDM-A
 agree well with those of Iwamoto et al. (2004), in contrast to the
 discrepancy with those of CL08 and LST09."


> Fig. 9 caption:  You need to describe what points the thick
> (model) lines are joining.  I assume it is models of different
> mass.  Some indication of the mass is desirable.  You might
> add some selected values on the figure, or say something like "mass
> increases from lower right to upper left in models with [Fe/H]...
> while for Z=0..."

:::> We added the labels in the figure to show model masses. We
     revised the relevant description as follows.

"The present results are shown by the same symbols connected by
 the same types of lines as in Fig. 8. Numerals attached to some
 of points indicate the model masses. The labels with ``(1)'' and ``(2)''
 denote the results after the first and second event of hydrogen
 ingestion, respectively."


> Fig. 10 caption and S.4.4, P.3, ll.5-7: The definition given for 
> Delta lnP_mix is extremely confusing "ratio of pressure P at the
> shell to the pressure P_bc at the bottom of the surface convection".
> What is "the shell"?  The only logical guess is the H-burning shell.
> I assume you mean "ratio of pressure P at the bottom of the region
> of extra mixing to the pressure P_bc at the bottom of the surface 
> convection".  This needs to be fixed.

:::> "the shell" means the mesh point in the model. We revised the
      caption and text (moved to P.2) as follows.

"Abundance profile of carbon to nitrogen ratio in the envelope of
 0.8 Msun models for various metallicities as a function of the
 logarithmic pressure ratio, Delta ln Pmix = ln(P/Pbc),
 between the pressure, P, at the shell and the Pbc
 at the bottom of surface convection (solid lines)."

"Figure 10 shows the profile of abundance ratio [C/N] in the radiative
 zone as a function of the depth of the shell from the bottom of
 surface convection, measured in pressure, Delta ln Pmix = ln (P/Pbc),
 where P and Pbc are the pressures at the shell and at the bottom
 of surface convection, respectively, for various metallicity."


> S.4.4, P.4, l.-4: remove "increasing"

:::> fixed according to the referee's suggestion.


> Fig.11 caption:
> l.3: pulse. => pulse (filled circles).
> l.4: TPAGB. => TPAGB (open circles).
> l.10: Remove the last sentence

:::> fixed according to the referee's suggestion.


> S.5, P.3, l.4: remove "those of"

:::> fixed according to the referee's suggestion.


> S.5, P.5, l.1: The blueward excursion of models stars =>
> A blueward excursion of horizontal branch stars

:::> fixed according to the referee's suggestion.


--------------------

